Universal Word Segmentation: Implementation and Interpretation

Word segmentation is a low-level NLP task that is non-trivial for a considerable number of languages. In this paper, we present a sequence tagging framework and apply it to word segmentation for a wide range of languages with different writing systems and typological characteristics. Additionally, we investigate the correlations between various typological factors and word segmentation accuracy. The experimental results indicate that segmentation accuracy is positively related to word boundary markers and negatively to the number of unique non-segmental terms. Based on the analysis, we design a small set of language-specific settings and extensively evaluate the segmentation system on the Universal Dependencies datasets. Our model obtains state-of-the-art accuracies on all the UD languages. It performs substantially better on languages that are non-trivial to segment, such as Chinese, Japanese, Arabic and Hebrew, when compared to previous work.

==> ip/Arabic.dat <==
1 0.663510
2 0.720492
3 0.747493
4 0.769543
5 0.789903
6 0.801593
7 0.810463
8 0.816593
9 0.823040
10 0.826516


==> ip/English.dat <==
1 0.656652
2 0.746094
3 0.782895
4 0.810011
5 0.828209
6 0.846316
7 0.852049
8 0.861643
9 0.861269
10 0.866908


==> ip/Korean.dat <==
1 0.613501
2 0.656452
3 0.684537
4 0.699408
5 0.718446
6 0.724045
7 0.729817
8 0.736457
9 0.744317
10 0.751805


==> ip/Russian.dat <==
1 0.667081
2 0.750203
3 0.796804
4 0.819321
5 0.837867
6 0.852372
7 0.867398
8 0.870706
9 0.878302
10 0.881409


==> ip/Spanish.dat <==
1 0.765478
2 0.834019
3 0.858040
4 0.876944
5 0.885399
6 0.894550
7 0.901967
8 0.907214
9 0.908787
10 0.914467


==> iwt/Arabic.dat <==
1 0.943974
2 0.959807
3 0.963936
4 0.966911
5 0.971162
6 0.973611
7 0.975933
8 0.975387
9 0.977034
10 0.979153


==> iwt/French.dat <==
1 0.995964
2 0.997088
3 0.997521
4 0.997781
5 0.997939
6 0.998055
7 0.998213
8 0.998473
9 0.998328
10 0.998444


==> iwt/Hebrew.dat <==
1 0.871544
2 0.886891
3 0.900783
4 0.912674
5 0.915687
6 0.925063
7 0.928753
8 0.931377
9 0.932651
10 0.933129


==> iwt/Italian.dat <==
1 0.986146
2 0.987663
3 0.991831
4 0.994113
5 0.993268
6 0.993670
7 0.993753
8 0.994780
9 0.994468
10 0.993570


==> iwt/Portuguese.dat <==
1 0.993927
2 0.993235
3 0.994868
4 0.994276
5 0.994029
6 0.996646
7 0.996745
8 0.996745
9 0.996943
10 0.997140


==> iwt/Spanish.dat <==
1 0.997198
2 0.997922
3 0.998141
4 0.998318
5 0.998646
6 0.998551
7 0.998701
8 0.998674
9 0.998783
10 0.998701


==> mwt/Arabic.dat <==
1 0.930979
2 0.947580
3 0.950640
4 0.958193
5 0.957720
6 0.960300
7 0.963070
8 0.963852
9 0.964506
10 0.965860


==> mwt/French.dat <==
1 0.988614
2 0.991640
3 0.992565
4 0.994001
5 0.993930
6 0.994156
7 0.994698
8 0.994810
9 0.994964
10 0.994713


==> mwt/Hebrew.dat <==
1 0.838276
2 0.863110
3 0.880318
4 0.889075
5 0.894530
6 0.902238
7 0.907098
8 0.906589
9 0.908633
10 0.910847


==> mwt/Italian.dat <==
1 0.979931
2 0.982427
3 0.986915
4 0.989028
5 0.989115
6 0.989239
7 0.989404
8 0.989905
9 0.989612
10 0.990194


==> mwt/Portuguese.dat <==
1 0.989660
2 0.991134
3 0.990904
4 0.991138
5 0.990999
6 0.993681
7 0.993635
8 0.993542
9 0.993450
10 0.993635


==> mwt/Spanish.dat <==
1 0.997390
2 0.997954
3 0.998008
4 0.998277
5 0.998520
6 0.998466
7 0.998641
8 0.998695
9 0.998695
10 0.998856


==> n1/Arabic.dat <==
1 0.869954
2 0.885260
3 0.892540
4 0.894827
5 0.899727
6 0.902922
7 0.905011
8 0.904360
9 0.907042
10 0.906805


==> n1/Catalan.dat <==
1 0.985563
2 0.994415
3 0.994300
4 0.994699
5 0.994779
6 0.993885
7 0.993946
8 0.994319
9 0.995266
10 0.995461


==> n1/Chinese.dat <==
1 0.792623
2 0.845737
3 0.865548
4 0.878772
5 0.883519
6 0.889003
7 0.895951
8 0.899652
9 0.901112
10 0.905459


==> n1/English.dat <==
1 0.971558
2 0.978812
3 0.978705
4 0.983629
5 0.982712
6 0.986239
7 0.988621
8 0.989087
9 0.989220
10 0.989840


==> n1/Japanese.dat <==
1 0.777959
2 0.828569
3 0.854144
4 0.862945
5 0.873989
6 0.881044
7 0.889467
8 0.890377
9 0.894167
10 0.899352


==> n1/Spanish.dat <==
1 0.988170
2 0.988687
3 0.988960
4 0.989052
5 0.989284
6 0.989326
7 0.989420
8 0.989488
9 0.989542
10 0.989609


==> n1/Swedish.dat <==
1 0.995817
2 0.996530
3 0.996530
4 0.996683
5 0.996530
6 1.000000
7 1.000000
8 1.000000
9 1.000000
10 1.000000


==> n3/Arabic.dat <==
1 0.880685
2 0.889859
3 0.893613
4 0.896755
5 0.901177
6 0.902511
7 0.902446
8 0.905304
9 0.906793
10 0.908313


==> n3/Catalan.dat <==
1 0.979871
2 0.988299
3 0.986903
4 0.992308
5 0.991901
6 0.991107
7 0.992149
8 0.990585
9 0.989475
10 0.988821


==> n3/Chinese.dat <==
1 0.854415
2 0.880727
3 0.896408
4 0.908178
5 0.915634
6 0.919995
7 0.924654
8 0.926970
9 0.929073
10 0.933607


==> n3/English.dat <==
1 0.969811
2 0.973274
3 0.977372
4 0.980027
5 0.979677
6 0.981107
7 0.986061
8 0.986233
9 0.986067
10 0.987062


==> n3/Japanese.dat <==
1 0.845300
2 0.873190
3 0.886247
4 0.894096
5 0.900592
6 0.905468
7 0.911036
8 0.914273
9 0.919938
10 0.919103


==> n3/Spanish.dat <==
1 0.961096
2 0.960722
3 0.961402
4 0.963255
5 0.963091
6 0.963426
7 0.963320
8 0.962359
9 0.960962
10 0.962171


==> n3/Swedish.dat <==
1 0.994595
2 0.996326
3 0.996224
4 0.995918
5 0.996071
6 0.997756
7 0.996940
8 0.996178
9 0.998012
10 0.998368


==> sp/Arabic.dat <==
1 0.872181
2 0.883902
3 0.891004
4 0.893938
5 0.896577
6 0.899002
7 0.900715
8 0.900358
9 0.903383
10 0.903043


==> sp/Chinese.dat <==
1 0.849719
2 0.884061
3 0.893902
4 0.909270
5 0.914671
6 0.917018
7 0.924974
8 0.926637
9 0.930097
10 0.932372


==> sp/English.dat <==
1 0.971040
2 0.976450
3 0.978956
4 0.981757
5 0.983985
6 0.985371
7 0.988181
8 0.988902
9 0.989524
10 0.989237


==> sp/Korean.dat <==
1 0.990224
2 0.994137
3 0.995355
4 0.995941
5 0.997341
6 0.997249
7 0.998151
8 0.998152
9 0.998738
10 0.998648


==> sp/Russian.dat <==
1 0.998358
2 0.998526
3 0.998737
4 0.999369
5 0.999495
6 0.999621
7 0.999747
8 0.999874
9 0.999747
10 0.999874


==> sp/Spanish.dat <==
1 0.988049
2 0.988780
3 0.988742
4 0.989052
5 0.989312
6 0.989352
7 0.989407
8 0.989555
9 0.989312
10 0.989556

